Connection among environment, cloud-cloud collision speed, and star formation activity in the strongly barred galaxy NGC1300

Cloud-cloud collision (CCC) has been suggested as a mechanism to induce massive star formation. Recent simulations suggest that a CCC speed is different among galactic-scale environments, which is responsible for observed differences in star formation activity. In particular, a high-speed CCC is proposed as a cause of star formation suppression in the bar regions in barred spiral galaxies. Focusing on the strongly barred galaxy NGC1300, we investigate the CCC speed. We find the CCC speed in the bar and bar-end tend to be higher than that in the arm. The estimated CCC speed is $\sim20~\rm km~s^{-1}$, $\sim16~\rm km~s^{-1}$, and $\sim11~\rm km~s^{-1}$ in the bar, bar-end, and arm, respectively. Although the star formation activity is different in the bar and bar-end, the CCC speed and the number density of high-speed CCC with $> 20~\rm km~s^{-1}$ are high in both regions, implying the existence of other parameters that control the star formation. The difference in molecular gas mass (average density) of the giant molecular clouds (GMCs) between the bar (lower mass and lower density) and bar-end (higher mass and higher density) may be cause for the different star formation activity. Combining with our previous study (Maeda et al.), the leading candidates of causes for the star formation suppression in the bar in NGC1300 are the presence of a large amount of diffuse molecular gases and high-speed CCCs between low mass GMCs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
